Phononic materials with effectively scale-separated hierarchical features using interpretable machine learning

Manipulating the dispersive characteristics of vibrational waves is beneficial for many applications, e.g., high-precision instruments. architected hierarchical phononic materials have sparked promise tunability of elastodynamic waves and vibrations over multiple frequency ranges. In this article, hierarchical unit-cells are obtained, where features at each length scale result in a band gap within a targeted frequency range. Our novel approach, the ``hierarchical unit-cell template method,'' is an interpretable machine-learning approach that uncovers global unit-cell shape/topology patterns corresponding to predefined band-gap objectives. A scale-separation effect is observed where the coarse-scale band-gap objective is mostly unaffected by the fine-scale features despite the closeness of their length scales, thus enabling an efficient hierarchical algorithm. Moreover, the hierarchical patterns revealed are not predefined or self-similar hierarchies as common in current hierarchical phononic materials. Thus, our approach offers a flexible and efficient method for the exploration of new regions in the hierarchical design space, extracting minimal effective patterns for inverse design in applications targeting multiple frequency ranges.

==> utilized_pdf_files.txt <==
figures/IntroFig.eps
figures/HtemplatesOutline.eps
figures/CoarseTemplatesPixelImportance.eps
figures/Template_1.eps
figures/Template_3.eps
figures/Htemplate_1_14.eps
figures/Htemplate_3_14.eps
figures/Dispersion_2D_3D.eps
figures/Transmission.eps
figures/AlgorithmOutline.eps
figures/IntroFig-eps-converted-to.pdf
figures/HtemplatesOutline-eps-converted-to.pdf
figures/CoarseTemplatesPixelImportance-eps-converted-to.pdf
figures/Template_1-eps-converted-to.pdf
figures/Template_3-eps-converted-to.pdf
figures/Htemplate_1_14-eps-converted-to.pdf
figures/Htemplate_3_14-eps-converted-to.pdf
figures/Dispersion_2D_3D-eps-converted-to.pdf
figures/Transmission-eps-converted-to.pdf
figures/AlgorithmOutline-eps-converted-to.pdf
figures/1D_full_view_jpg.jpg
figures/1D_end_view_jpg.jpg
